A Fast Algorithm for Sampling from the Posterior of a von Mises distribution

Motivated by molecular biology, there has been an upsurge of research activities in directional statistics in general and its Bayesian aspect in particular. The central distribution for the circular case is von Mises distribution which has two parameters (mean and concentration) akin to the univariate normal distribution. However, there has been a challenge to sample efficiently from the posterior distribution of the concentration parameter. We describe a novel, highly efficient algorithm to sample from the posterior distribution and fill this long-standing gap.

==> Eff1.csv <==
-0.99 0.996857112412485 0.997055597392254
-0.98 0.99357835678262 0.993975762215063
-0.97 0.990275554264215 0.990872962516471
-0.96 0.98694518529607 0.987743623931198
-0.95 0.983626331443459 0.984626606149868
-0.94 0.98033772809633 0.981540335775775
-0.93 0.977093821723417 0.978498916461796
-0.92 0.973906069432421 0.975513462045262
-0.91 0.970783735298223 0.972592928574445
-0.9 0.967734438544204 0.969744699411231
-0.89 0.964764544983409 0.9669749922621
-0.88 0.961879480774778 0.964289134400527
-0.87 0.95908397551022 0.961691696421254
-0.86 0.95638224024983 0.959186506628934
-0.85 0.953778074066873 0.956776582901866
-0.84 0.951274885876847 0.954464018186013
-0.83 0.94887566338357 0.952249887709579
-0.82 0.946582869141552 0.950134171566728
-0.81 0.944398315534043 0.948115737035152
-0.8 0.942323031556369 0.946192371607387
-0.79 0.940357142904832 0.944360860490718
-0.78 0.938499780603205 0.942617096993448
-0.77 0.936749026975773 0.940956213031911
-0.76 0.935101901886474 0.939372718051684
-0.75 0.933554387547624 0.937860637028881
-0.74 0.932101487055179 0.936413640793441
-0.73 0.930737310020682 0.935025164495936
-0.72 0.929455177990999 0.933688511929555
-0.71 0.928247744438096 0.932396947149133
-0.7 0.927107111047368 0.931143761738662
-0.69 0.926024963834503 0.929922348159034
-0.68 0.924992687291684 0.928726242836972
-0.67 0.924001479167844 0.927549166710376
-0.66 0.923042454646145 0.926385055725617
-0.65 0.922106739688136 0.925228083950854
-0.64 0.92118555244148 0.924072680251943
-0.63 0.92027027321682 0.922913540238875
-0.62 0.919352502718745 0.921745633917995
-0.61 0.918424109551498 0.920564210135127
-0.6 0.917477267725048 0.919364798550821
-0.59 0.916504485157039 0.918143209611652
-0.58 0.915498624204207 0.916895533032272
-0.57 0.914452915260923 0.915618135169944
-0.56 0.913360964429051 0.914307655559197
-0.55 0.912216756203779 0.91296100286861
-0.54 0.911014652044126 0.911575350439434
-0.53 0.909749385611886 0.910148131533306
-0.52 0.908416055374245 0.908677034417215
-0.51 0.907010115177613 0.907159997293075
-0.5 0.905527363315901 0.905595203196621
-0.49 0.903963930537785 0.903981074778847
-0.48 0.902316267365295 0.902316269068238
-0.47 0.900581131031175 0.900599672245001
-0.46 0.898755572284836 0.898830394173462
-0.45 0.896836922266322 0.89700776302986
-0.44 0.894822779604125 0.895131319684317
-0.43 0.892710997855467 0.893200811966263
-0.42 0.890499673376164 0.891216188737912
-0.41 0.888187137160939 0.889177597224814
-0.4 0.885771929705943 0.887085362561199
-0.39 0.883252811452608 0.884940002107925
-0.38 0.880628739019343 0.882742204647667
-0.37 0.877898859053846 0.880492826315432
-0.36 0.87506249768356 0.878192881212428
-0.35 0.872119159187924 0.875843540372349
-0.34 0.869093873689963 0.873539324471203
-0.33 0.866157959367052 0.871428495541521
-0.32 0.863466095512962 0.869502585017606
-0.31 0.861115525253325 0.867751403686819
-0.3 0.859151752051286 0.866165353773471
-0.29 0.857576040823542 0.864735393013994
-0.28 0.856356160050785 0.863453000396902
-0.27 0.855438203739855 0.862310144074103
-0.26 0.854757708663029 0.86129924955193
-0.25 0.854248865055284 0.860413170387318
-0.24 0.85385123649299 0.859645159646599
-0.23 0.853513931664299 0.858988847537344
-0.22 0.853197542293678 0.858438210563098
-0.21 0.852874350533151 0.857987554523532
-0.2 0.852527370370621 0.857631490991397
-0.19 0.852148721540466 0.857364917868721
-0.18 0.851737736044886 0.85718300194805
-0.17 0.851299074723703 0.857081160742979
-0.16 0.850841023232035 0.85705504783704
-0.15 0.850374051672009 0.857100537607534
-0.14 0.849909662624274 0.857213712324179
-0.13 0.849459515284838 0.857390849132713
-0.12 0.849034793559145 0.857628411454542
-0.11 0.848645777939127 0.857923030731843
-0.1 0.848301580320326 0.858271503342459
-0.09 0.848010004304569 0.858670784797089
-0.08 0.847777498760917 0.859117966450945
-0.07 0.847609178118639 0.859610282738759
-0.0599999999999999 0.847508888281696 0.860145095528598
-0.0499999999999999 0.847479301822602 0.860719891074955
-0.0399999999999999 0.847522030113167 0.861332275061575
-0.03 0.847637743292815 0.861979955133793
-0.02 0.847826291539672 0.862660749740029
-0.01 0.848086823097499 0.863372573106941
0 0.848417896027049 0.864113444728885
0.01 0.848817581788297 0.864881458997048
0.02 0.849283559601532 0.86567480473027
0.03 0.849813201147382 0.866491751052153
0.04 0.850403645601985 0.867330643958214
0.05 0.851051865306052 0.868189904103259
0.0600000000000001 0.851754722568254 0.869068033152419
0.0700000000000001 0.852509018229554 0.869963578978895
0.0800000000000001 0.853311532685381 0.87087517095858
0.0900000000000001 0.854159060091655 0.871801495676388
0.1 0.855048436480224 0.87274129989711
0.11 0.855976562487852 0.873693387445257
0.12 0.856940421367287 0.87465661544066
0.13 0.857937092904096 0.875629893616396
0.14 0.85896376381288 0.876612183847089
0.15 0.860017735133923 0.877602489368939
0.16 0.861096427098492 0.878599865771365
0.17 0.862197381879478 0.879603410732462
0.18 0.863318264594816 0.880612264289552
0.19 0.864456862885039 0.881625607099916
0.2 0.865611085343675 0.882642658794406
0.21 0.866778968345817 0.883662686034714
0.22 0.867958635330457 0.88468496257489
0.23 0.869148349764085 0.885708816444011
0.24 0.870346473119487 0.886733632057651
0.25 0.871551470011043 0.887758785665254
0.26 0.872761896847572 0.888783694571493
0.27 0.873976425230523 0.889807826820218
0.28 0.87519379437434 0.890830656248193
0.29 0.876412835812721 0.891851691292316
0.3 0.87763246144442 0.892870466348633
0.31 0.87885165915584 0.893886540759738
0.32 0.880069488579399 0.894899497956548
0.33 0.881285077004785 0.89590894437065
0.34 0.882497615454807 0.896914508731953
0.35 0.88370635493308 0.897915841066891
0.36 0.884910602847258 0.898912611883275
0.37 0.886109719608607 0.899904511288962
0.38 0.887303115406543 0.90089124829115
0.39 0.888490247154955 0.901872549909585
0.4 0.889670615605863 0.902848160499338
0.41 0.890843762624978 0.903817842724289
0.42 0.892009268623027 0.904781370267485
0.43 0.893166750136289 0.905738536488681
0.44 0.894315857549466 0.906689148088984
0.45 0.89545627295394 0.907633025799276
0.46 0.896587708134434 0.908570003714242
0.47 0.897709902677151 0.909499928772006
0.48 0.898822622192681 0.910422660194562
0.49 0.899925656647101 0.911338068906304
0.5 0.901018818794968 0.912246037038597
0.51 0.902101942708145 0.913146457436295
0.52 0.903174882394708 0.914039227234933
0.53 0.904237510502428 0.914924256500743
0.54 0.905289717101636 0.915801502529489
0.55 0.906331408542571 0.916670863858423
0.56 0.907362506382561 0.917532282829903
0.57 0.9083829463787 0.918385708771384
0.58 0.909392677541909 0.919231097914558
0.59 0.910391661248553 0.920068413243445
0.6 0.911379870406007 0.920897624487251
0.61 0.912357288668801 0.921718707775883
0.62 0.913323909702185 0.922531645571394
0.63 0.914279736490169 0.923336426230005
0.64 0.915224780405214 0.924133043489506
0.65 0.91615906180866 0.924921497280262
0.66 0.917082607515335 0.925701791413044
0.67 0.91799545166084 0.926473934737388
0.68 0.918897634816349 0.927237940290505
0.69 0.919789203511406 0.927993825236211
0.7 0.920670209785259 0.928741610439878
0.71 0.921540710765037 0.929481335823221
0.72 0.922400768269129 0.930213031746064
0.73 0.923250448434291 0.930936715965506
0.74 0.924089821365034 0.931652423053623
0.75 0.924918960804023 0.932360196466441
0.76 0.925737943822194 0.93306007947981
0.77 0.926546850527488 0.933752116621689
0.78 0.927345763791072 0.934436354838512
0.79 0.928134617459131 0.935112671699521
0.8 0.928913953765762 0.935781632958759
0.81 0.929683407796567 0.936442777180882
0.82 0.930443222584639 0.937096331023891
0.83 0.931193491255604 0.937742351335961
0.84 0.931934308370513 0.938380896433246
0.85 0.932665769749371 0.939012026141719
0.86 0.933387972305573 0.939635801620385
0.87 0.93410101389064 0.940252285194944
0.88 0.934804993148667 0.940861540389479
0.89 0.935500009379935 0.94146363159753
0.9 0.936186162413174 0.94205862418099
0.91 0.936863552485994 0.942646584300872
0.92 0.937532280133017 0.943227578793083
0.93 0.938192446081291 0.943801675125852
0.94 0.938844151152567 0.944368941301233
0.95 0.939487496172055 0.944929448674177
0.96 0.940122581883316 0.945483263601845
0.97 0.940749508868912 0.946030453972637
0.98 0.94136837747653 0.946571089208207
0.99 0.941979287750239 0.947105238818588


==> Eff10.csv <==
-0.99 0.995924453979875 0.996088060015662
-0.98 0.991517531881714 0.991895103813398
-0.97 0.986745931098512 0.987390132633093
-0.96 0.981569888872002 0.98253446685519
-0.95 0.97596156068692 0.977300426564811
-0.94 0.969916413504961 0.97168300551462
-0.93 0.963458858472527 0.965705967391605
-0.92 0.956643743484872 0.959423685193251
-0.91 0.949554782574568 0.952918928712179
-0.9 0.942299736186673 0.946296028218367
-0.89 0.935002200932885 0.93967019472863
-0.88 0.927791134146453 0.933155610307587
-0.87 0.920790187182389 0.926855227094379
-0.86 0.914108833904343 0.920854088377435
-0.85 0.907836459229688 0.915216483349411
-0.84 0.902039629897558 0.909986201359554
-0.83 0.896762099457878 0.905188770466826
-0.82 0.892026768618632 0.900834635048728
-0.81 0.887838795277639 0.896922522335246
-0.8 0.884189173782027 0.893442549917794
-0.79 0.881058290070352 0.890378862742669
-0.78 0.878419145950589 0.887711745172343
-0.77 0.876240096431658 0.885419238556784
-0.76 0.874487062333182 0.883478345180394
-0.75 0.873125162629794 0.881865822008058
-0.74 0.872120049934386 0.880558868167496
-0.73 0.871438645903884 0.87953539133347
-0.72 0.871049728938567 0.878774285636204
-0.71 0.870924218298654 0.878255534908713
-0.7 0.871035290719096 0.8779602488407
-0.69 0.871358368955473 0.877870644815804
-0.68 0.871871023835482 0.877969994633011
-0.67 0.872552809414752 0.87824253743012
-0.66 0.873385088110211 0.878673401739047
-0.65 0.874350806448413 0.879248487226285
-0.64 0.875434289597434 0.879954365582218
-0.63 0.876621029100163 0.880778172462175
-0.62 0.877897480387807 0.881707501326439
-0.61 0.879250871742605 0.882730300447522
-0.6 0.880669026441142 0.883834774119142
-0.59 0.882140199498791 0.885009288710559
-0.58 0.883652927429962 0.886242282778473
-0.57 0.885195893493596 0.887522184234826
-0.56 0.886757805609332 0.888837332495877
-0.55 0.88832728745773 0.890175907172319
-0.54 0.889892781992625 0.891525863254587
-0.53 0.891442466830732 0.89287487254385
-0.52 0.892964181054741 0.894210273508539
-0.51 0.894445363052316 0.895519027278898
-0.5 0.895872999103426 0.896787682460233
-0.49 0.897233582512972 0.898002347840771
-0.48 0.898513083160996 0.899148673811002
-0.47 0.899696927403486 0.900211843049094
-0.46 0.900769988302225 0.901176570492388
-0.45 0.901716586190283 0.9020271138252
-0.44 0.902520499590605 0.902747293094707
-0.43 0.903164986498934 0.903320521896397
-0.42 0.903632816019286 0.903729849592346
-0.41 0.903906310301615 0.903958013960263
-0.4 0.903967396678074 0.903987505677334
-0.39 0.903797669827937 0.903800644185923
-0.38 0.903378463722884 0.903379665097475
-0.37 0.902690933016492 0.902706819116395
-0.36 0.901716143444994 0.901764482388161
-0.35 0.900435170703767 0.900535278032412
-0.34 0.898829207156796 0.899002208971744
-0.33 0.89687967562696 0.89714880096283
-0.32 0.894568349405407 0.894959255957878
-0.31 0.891877477510807 0.89241861568825
-0.3 0.888789914126189 0.889512934011686
-0.29 0.885289251043905 0.886229457823235
-0.28 0.881359951861752 0.882556815443699
-0.27 0.876987488100362 0.878485213703671
-0.26 0.872158465305249 0.87400663139894
-0.25 0.866860769295752 0.869115039552623
-0.24 0.861083678390376 0.863806594011658
-0.23 0.854817992795735 0.858079850806568
-0.22 0.848056148050399 0.851935969623689
-0.21 0.840792321587433 0.845378911660771
-0.2 0.833022529481162 0.838415625477234
-0.19 0.824744712014212 0.831427238700843
-0.18 0.81601345961044 0.825654734901572
-0.17 0.807486168143965 0.821065421194262
-0.16 0.800007774743505 0.817520420079103
-0.15 0.79412464468149 0.814893356796663
-0.14 0.790083453724475 0.813071165367115
-0.13 0.787882010882809 0.811953892321415
-0.12 0.787342826071929 0.811453797179926
-0.11 0.788189143871436 0.811494083524238
-0.1 0.790110317442633 0.812007519845735
-0.09 0.792809680640985 0.812935119904163
-0.08 0.796033167474733 0.814224953240526
-0.07 0.799580963057477 0.815831119671714
-0.0599999999999999 0.803306945458585 0.817712883245253
-0.0499999999999999 0.807111210106159 0.819833953531126
-0.0399999999999999 0.810929998984644 0.822161880916969
-0.03 0.814725792733145 0.824667546350044
-0.02 0.818478935226914 0.827324773425519
-0.01 0.822181168805602 0.830109996372277
0 0.825830978398166 0.833001907305161
0.01 0.829430413462593 0.835981294388574
0.02 0.832983028400244 0.839030773977742
0.03 0.836492623244238 0.842134653221571
0.04 0.839962533804246 0.845278748034994
0.05 0.84339528235754 0.848450270850189
0.0600000000000001 0.846792459627822 0.851637701774629
0.0700000000000001 0.850154744091509 0.854830679396553
0.0800000000000001 0.853481998708101 0.858019918244604
0.0900000000000001 0.856773404875971 0.861197101089859
0.1 0.860027609214673 0.864354845597229
0.11 0.863242865910649 0.867486625208472
0.12 0.866417168545632 0.87058660715909
0.13 0.8695483651255 0.873649707693427
0.14 0.872634255444811 0.876671505052059
0.15 0.875672670759678 0.879648148726639
0.16 0.878661536863166 0.882576379740815
0.17 0.881598922193882 0.885453450895572
0.18 0.88448307284268 0.888276985291839
0.19 0.887312436365154 0.891045095936722
0.2 0.890085676233229 0.893756266235562
0.21 0.892801678617964 0.896409269638508
0.22 0.895459553020673 0.899003335909509
0.23 0.898058628082479 0.901537909109854
0.24 0.900598443717089 0.904012545261024
0.25 0.903078740536249 0.906427217686724
0.26 0.905499447376687 0.908781999933474
0.27 0.907860667593589 0.911077170926813
0.28 0.910162664659377 0.913313171701317
0.29 0.912405847497243 0.915490578685267
0.3 0.914590351623269 0.917609575238326
0.31 0.916718046191539 0.919672473225678
0.32 0.918788477623622 0.921678679563425
0.33 0.920802899144512 0.923629627737029
0.34 0.922762237134499 0.925526378691915
0.35 0.924667483865635 0.927369866699888
0.36 0.926519686815805 0.929161508809758
0.37 0.928319938830486 0.930902254271639
0.38 0.93006936912281 0.932593284967475
0.39 0.93176913508968 0.934235718138482
0.4 0.933420414912351 0.935831087097805
0.41 0.935024400903206 0.937380273736076
0.42 0.936582293556262 0.938884635402101
0.43 0.938095296256251 0.940345307206842
0.44 0.93956461060016 0.94173398239055
0.45 0.940991432284902 0.943016198904802
0.46 0.942376947515735 0.944197285154819
0.47 0.943722329891315 0.945288185767141
0.48 0.945028737723205 0.946295735442304
0.49 0.946297311749726 0.947222427316244
0.5 0.947529173206409 0.94807940843436
0.51 0.94872542221772 0.948866231323361
0.52 0.949887136477182 0.949589827422254
0.53 0.951015370185481 0.950257941359188
0.54 0.95211115321853 0.950869303962584
0.55 0.953175490499751 0.951429419072609
0.56 0.954209361553078 0.951946595195827
0.57 0.955213720215229 0.952413247028235
0.58 0.95618949448777 0.952928164080244
0.59 0.957137586511359 0.953993740766306
0.6 0.958058872646184 0.955027134437453
0.61 0.95895420364429 0.956029488245441
0.62 0.959824404900854 0.957001901898363
0.63 0.960670276772844 0.957945433211559
0.64 0.961492594954728 0.958861099625714
0.65 0.962292173417482 0.959749942040043
0.66 0.963069608112558 0.960612770182166
0.67 0.963825672488619 0.961450557976178
0.68 0.96456104830747 0.962264175935211
0.69 0.965276359876664 0.963054426071812
0.7 0.965972322169299 0.96382219040514
0.71 0.966649509795019 0.964568201150024
0.72 0.967308518900305 0.96529320286664
0.73 0.967949925689184 0.965997911666522
0.74 0.968574287001427 0.96668301633489
0.75 0.969182140888798 0.967349179225692
0.76 0.969774007187252 0.967997038088742
0.77 0.970350388083172 0.968627205843879
0.78 0.970911768672133 0.969240272407642
0.79 0.971458617508845 0.969836805398406
0.8 0.97199138714719 0.970417351031116
0.81 0.972510514669459 0.970982434977242
0.82 0.973016422204054 0.971532563190981
0.83 0.973509517431077 0.972068222702747
0.84 0.973990194075373 0.97258988238097
0.85 0.974458832386701 0.973097993663278
0.86 0.974915799606786 0.973592991258081
0.87 0.975361450423167 0.974075293817603
0.88 0.975796127409717 0.974545304583395
0.89 0.976220161453896 0.975003412005316
0.9 0.976633872170785 0.975449990335001
0.91 0.977037568303996 0.975885400194758
0.92 0.977431548113648 0.976309989122866
0.93 0.977816099751565 0.976724092096035
0.94 0.97819150162394 0.977128032030941
0.95 0.978558022741686 0.977522120263772
0.96 0.978915923058762 0.977906657009166
0.97 0.979265453798726 0.978281931801504
0.98 0.97960685776982 0.978648223917049
0.99 0.979940369668884 0.979005802778389


==> Eff100.csv <==
-0.99 0.995723222351358 0.995799165786954
-0.98 0.990999116449222 0.99132732191948
-0.97 0.98573623925744 0.986573590973358
-0.96 0.979847331640392 0.98151169078553
-0.95 0.973247240059411 0.976098695166547
-0.94 0.965841735539993 0.970265281664116
-0.93 0.95752751388483 0.963917368332248
-0.92 0.94823116518638 0.956972870033271
-0.91 0.93797678701614 0.949418718576635
-0.9 0.926934133077767 0.941344570101201
-0.89 0.915413280312676 0.93293151289264
-0.88 0.903811192715506 0.924409438944124
-0.87 0.892539291617891 0.91600951714401
-0.86 0.881960308816515 0.907929902339025
-0.85 0.872349241245558 0.900319496706747
-0.84 0.863879830079671 0.893276121773021
-0.83 0.856630321943293 0.886853015930333
-0.82 0.85060026349508 0.881068579868998
-0.81 0.84573128580246 0.875916182956048
-0.8 0.841927274104039 0.871372565543831
-0.79 0.83907146847394 0.867404368707175
-0.78 0.837039649512311 0.86397289763979
-0.77 0.835709495247868 0.861037411495826
-0.76 0.834966653974132 0.858557295505313
-0.75 0.834708229026717 0.856493417654983
-0.74 0.834844354690679 0.854808910835052
-0.73 0.83529844850637 0.853469572432757
-0.72 0.836006607089754 0.852444008689547
-0.71 0.836916498227136 0.851703618117344
-0.7 0.837986002825414 0.851222479899612
-0.69 0.839181780618491 0.850977186499269
-0.68 0.840477872324093 0.850946651609088
-0.67 0.841854404860639 0.851111909014217
-0.66 0.843296437697807 0.851455916454373
-0.65 0.844792959671258 0.851963363823897
-0.64 0.846336039399999 0.85262050057678
-0.63 0.847920118572896 0.85341497405891
-0.62 0.849541433908901 0.854335683453867
-0.61 0.851197552276244 0.855372648348757
-0.6 0.852887002501655 0.856516890131879
-0.59 0.854608988360619 0.857760330279136
-0.58 0.856363169233498 0.859095690853825
-0.57 0.858149491358303 0.860516415453939
-0.56 0.859968072542276 0.862016596096486
-0.55 0.861819108435323 0.863590904588471
-0.54 0.863702815531026 0.865234540252615
-0.53 0.865619395462837 0.86694317416107
-0.52 0.867568988871246 0.868712888557158
-0.51 0.869551707853582 0.870540181684483
-0.5 0.871567587648747 0.872421881462459
-0.49 0.873616611235794 0.874355142381828
-0.48 0.875698711242029 0.876337410334854
-0.47 0.87781377894775 0.878366398683743
-0.46 0.879961674858325 0.880440066695989
-0.45 0.882142240066774 0.882556600639664
-0.44 0.88435530786444 0.884714395944992
-0.43 0.886600715238949 0.886912049159699
-0.42 0.888878314030535 0.889148334533859
-0.41 0.891187981611034 0.891422202406861
-0.4 0.893529631006165 0.893732768280876
-0.39 0.895903220363286 0.896079304565024
-0.38 0.898308761605793 0.898461234926569
-0.37 0.900746327829208 0.900878128772817
-0.36 0.90321605857851 0.903329695321979
-0.35 0.905718161202268 0.905815775246497
-0.34 0.908252904979208 0.9083363270744
-0.33 0.910820601621562 0.910891400059675
-0.32 0.913421562633081 0.913481086930216
-0.31 0.916056015360164 0.916105435333728
-0.3 0.918723950987116 0.918764293049374
-0.29 0.921424863364021 0.92145704533857
-0.28 0.924157317550335 0.924182184097483
-0.27 0.926918263536855 0.926936622343176
-0.26 0.929701973776249 0.929714636120426
-0.25 0.932498520587033 0.932506350193352
-0.24 0.935291451969151 0.935295424525881
-0.23 0.938054777573756 0.938056057260373
-0.22 0.94074880774683 0.940748846942352
-0.21 0.943314904284948 0.943315579364632
-0.2 0.945669072203127 0.945672872465071
-0.19 0.947694551198004 0.947704832199908
-0.18 0.949233796841227 0.949255146323114
-0.17 0.950080513881979 0.950119263496435
-0.16 0.949972735045325 0.950037690991039
-0.15 0.948588226563072 0.948691718844979
-0.14 0.945543720195335 0.945703121570298
-0.13 0.940399529403236 0.940639473947059
-0.12 0.932670936448581 0.933026593091629
-0.11 0.921847284425062 0.92236924810053
-0.1 0.907418959244496 0.908180657580691
-0.09 0.888911441851937 0.890020554017221
-0.08 0.865924453490341 0.867540859218936
-0.07 0.83817306862421 0.840537698378767
-0.0599999999999999 0.805621980793822 0.815567880335531
-0.0499999999999999 0.772403550221482 0.803060109918754
-0.0399999999999999 0.746133745202457 0.79932716438579
-0.03 0.730646904813518 0.801373008674549
-0.02 0.726190656854275 0.804220989656401
-0.01 0.730867244193077 0.804238405211391
0 0.741972184595768 0.802000662736771
0.01 0.756921639108204 0.798140194413167
0.02 0.773706288101694 0.801377842389951
0.03 0.790964541112563 0.819216618268807
0.04 0.807862383029968 0.8355408670536
0.05 0.82393252361943 0.850400487011008
0.0600000000000001 0.838941509887714 0.863868868702377
0.0700000000000001 0.852797796158821 0.876035230299666
0.0800000000000001 0.865493097252691 0.886997882534585
0.0900000000000001 0.877066308217273 0.896858741911995
0.1 0.887580208535442 0.905717687933919
0.11 0.897115301467272 0.913676748698389
0.12 0.905747777719586 0.920823728969198
0.13 0.913558904029785 0.927245437952869
0.14 0.92062525514062 0.933019940995024
0.15 0.92701864754225 0.93821792490929
0.16 0.932805439988419 0.942902890166651
0.17 0.938046317358396 0.947131553252168
0.18 0.942796370113116 0.950954352586308
0.19 0.947105348037788 0.954416003352226
0.2 0.951018009639955 0.957556060982423
0.21 0.954574661125706 0.960409614604349
0.22 0.957810839881745 0.963007073467334
0.23 0.960759160602881 0.965376096332448
0.24 0.963448248431648 0.967540565632208
0.25 0.965903816277829 0.969521700636998
0.26 0.968148845094945 0.971338254549857
0.27 0.970203879121499 0.973006817309857
0.28 0.972087292090275 0.974542082018443
0.29 0.973815525923066 0.97595708056453
0.3 0.975403303880578 0.977263381020839
0.31 0.976863820337677 0.97847127333115
0.32 0.978208909392176 0.97958992240745
0.33 0.979449194453218 0.980627503878014
0.34 0.980594220834219 0.981591322465468
0.35 0.981652573222959 0.982487920572632
0.36 0.98263197973618 0.983323146686843
0.37 0.983539404099337 0.984102267279319
0.38 0.984381127331068 0.984830012999324
0.39 0.985162820160956 0.985510644647296
0.4 0.985889607269831 0.986148005905479
0.41 0.986566124315592 0.986745569587051
0.42 0.987196568593754 0.987306478252837
0.43 0.987784744080672 0.987833579929629
0.44 0.98833410151718 0.988329459564397
0.45 0.988847774111161 0.988796466762556
0.46 0.989328609367128 0.989236740284512
0.47 0.989779197489717 0.989652229710564
0.48 0.990201896753654 0.990044714629527
0.49 0.99059885618554 0.990415821658662
0.5 0.990972035859089 0.990767039559881
0.51 0.991323225090407 0.991099732703163
0.52 0.991654058707765 0.991415153017381
0.53 0.991966031701544 0.991714450702056
0.54 0.99226051235422 0.991998683769156
0.55 0.992538754049195 0.992268826585156
0.56 0.992801905895238 0.99252577752355
0.57 0.993051022293368 0.992770365829455
0.58 0.993287071558587 0.99300335778601
0.59 0.993510943696018 0.993225462260629
0.6 0.993723457420198 0.993437335700128
0.61 0.99392536649576 0.993639586635185
0.62 0.994117365469812 0.99383277974733
0.63 0.994300094858027 0.994017439545724
0.64 0.994474145840075 0.99419404610866
0.65 0.994640064513792 0.994363068496496
0.66 0.994798355752383 0.994524921813403
0.67 0.994949486704093 0.994680000194222
0.68 0.99509388996971 0.994828671425693
0.69 0.995231966489407 0.994971279003509
0.7 0.995364088167491 0.995108144007145
0.71 0.995490600260194 0.99523956680999
0.72 0.995611823549515 0.995365828641383
0.73 0.995728056323435 0.99548719301442
0.74 0.995839576181063 0.995603907032652
0.75 0.995946641679081 0.995716202587068
0.76 0.996049493834531 0.995824297453519
0.77 0.996148357497299 0.995928396299993
0.78 0.9962434426044 0.99602869161194
0.79 0.996334945326941 0.996125364543052
0.8 0.996423049119648 0.996218585698248
0.81 0.996507925681813 0.996308515854991
0.82 0.996589735837685 0.996395306628136
0.83 0.996668630343621 0.996479101083556
0.84 0.996744750628482 0.99656003430467
0.85 0.99681822947329 0.996638233916206
0.86 0.996889191635388 0.996713820568478
0.87 0.996957754422322 0.996786908385873
0.88 0.997024028219369 0.996857605382296
0.89 0.99708811697521 0.996926013846247
0.9 0.997150118649013 0.996992230698271
0.91 0.997210125622478 0.997056347822719
0.92 0.997268225079737 0.997118452376104
0.93 0.997324499357883 0.997178627073794
0.94 0.997379026270528 0.997236950456769
0.95 0.997431879406784 0.997293497140061
0.96 0.997483128407667 0.997348338044165
0.97 0.997532839221687 0.997401540610896
0.98 0.997581074341552 0.997453169004678
0.99 0.997627893023347 0.997503284300531

